Discovery of 178 Giant Radio Galaxies in 1059 deg$^2$ of the Rapid ASKAP Continuum Survey at 888 MHz

We report the results of a visual inspection of images of the Rapid ASKAP Continuum Survey (RACS) in search of extended radio galaxies (ERG) that reach or exceed linear sizes on the order of one Megaparsec. We searched a contiguous area of 1059deg$^2$ from RA$_{\rm J}$=20$^h$20$^m$ to 06$^h$20$^m$, and $-50^{\circ}<\rm{Dec}_J<-40^{\circ}$, which is covered by deep multi-band optical images of the Dark Energy Survey (DES), and in which previously only three ERGs larger than 1Mpc had been reported. For over 1800 radio galaxy candidates inspected, our search in optical and infrared images resulted in hosts for 1440 ERG, for which spectroscopic and photometric redshifts from various references were used to convert their largest angular size (LAS) to projected linear size (LLS). This resulted in 178 newly discovered giant radio sources (GRS) with LLS$>$1Mpc, of which 18 exceed 2Mpc and the largest one is 3.4Mpc. Their redshifts range from 0.02 to $\sim$2.0, but only 10 of the 178 new GRS have spectroscopic redshifts. For the 146 host galaxies the median $r$-band magnitude and redshift are 20.9 and 0.64, while for the 32 quasars or candidates these are 19.7 and 0.75. Merging the six most recent large compilations of GRS results in 458 GRS larger than 1Mpc, so we were able to increase this number by $\sim39\%$ to now 636.

==> table2.dat <==
J/other/Galax/9.99  Giant Radio Galaxies in RACS              (Andernach+, 2021)
================================================================================
Discovery of 178 Giant Radio Galaxies in 1059 deg^2^ of the Rapid ASKAP
Continuum Survey at 888 MHz.
    Andernach H.,  Jimenez Andrade E.F., Willis A.G.
    <Galaxies, vol. 9, 99  (2021)>
    =2021Galax...9...99A        (SIMBAD/NED BibCode)
================================================================================
ADC_Keywords: Active gal. nuclei ; Radio sources ; Surveys ; Galaxies, radio
Keywords: galaxies: active - radio sources: radio galaxies

Abstract:
    We report the results of a visual inspection of images of the Rapid
    ASKAP Continuum Survey (RACS) in search of extended radio galaxies
    (ERG) that reach or exceed linear sizes on the order of one
    Megaparsec. We searched a contiguous area of 1059deg^2^ from
    RA=20h20m to 06h20m, and -50{deg}<Dec<-40{deg} which is covered by
    deep multi-band optical images of the Dark Energy Survey (DES), and in
    which previously only three ERGs larger than 1 Mpc had been reported.
    For over 1800 radio galaxy candidates inspected, our search in optical
    and infrared images resulted in hosts for 1440 ERG, for which
    spectroscopic and photometric redshifts from various references were
    used to convert their largest angular size (LAS) to projected linear
    size (LLS). This resulted in 178 newly discovered giant radio sources
    (GRS) with LLS>1Mpc, of which 18 exceed 2Mpc and the largest one
    is 3.4Mpc. Their redshifts range from 0.02 to about 2.0, but only 10
    of the 178 new GRS have spectroscopic redshifts. For the 146 host
    galaxies the median r-band magnitude and redshift are 20.9 and 0.64,
    while for the 32 quasars or candidates these are 19.7 and 0.75.
    Merging the six most recent large compilations of GRS results in 458
    GRS larger than 1Mpc, so we were able to increase this number by
    about 39 per cent to now 636.

Description:
    We report radio and optical parameters of 181 giant radio sources
    (GRS) with projected linear sizes larger than 1 Mpc in a high Galactic
    latitude area between -50 and -40 degrees Declination (J2000), of
    which 178 were newly discovered by us through visual inspection of the
    Rapid ASKAP Continuum Survey (RACS) 888-MHz images.

File Summary:
--------------------------------------------------------------------------------
 FileName    Lrecl  Records  Explanations
--------------------------------------------------------------------------------
ReadMe          80        .  This file
table2.dat     147      181  Radio and Optical data for 181 Giant Radio Galaxies
--------------------------------------------------------------------------------

See also:
  J/A+A/635/A5 : LoTSS giant radio galaxies. I. (Dabhade+, 2020)

Byte-by-byte Description of file: table2.dat
--------------------------------------------------------------------------------
   Bytes Format Units   Label     Explanations
--------------------------------------------------------------------------------
   1- 11  A11   ---     Jname     GRS object designation, JHHMM+DDMMC (1)
      13  A1    ---     Origin    Survey in which the GRS was seen first (2)
  15- 22  F8.4  deg     RAdeg     Right ascension (J2000) of GRS host
  24- 31  F8.4  deg     DEdeg     Declination (J2000) of GRS host
      34  A1    ---   l_LAS       [>] Limit flag on LAS
  35- 39  F5.2  arcmin  LAS       Largest projected angular size of GRS
      40  A1    ---   u_LAS       [?] Uncertainty flag on LAS
      42  A1    ---   l_z         [>] Limit flag on redshift
  43- 49  F7.5  ---     z         Redshift
      51  A1    ---   u_z         [?] Uncertainty flag on redshift (3)
      53  A1    ---     ztype     [spe] Type of redshift: s = spectroscopic,
                                     p = photometric, e = estimated by us
  55- 62  A8    ---   r_z         References used for redshifts (4)
      64  A1    ---     l_LLS     [>] Limit flag on LLS
  65- 68  F4.2  Mpc     LLS       Largest projected linear size (5)
  70- 93  A24   ---     Host      Name of GRS host object (6)
      95  A1    ---   u_Host      [?] Uncertainty flag on host (7)
  97- 98  A2    ---     Class     Type of host of the GRS (8)
 100-104  F5.2  mag     rmag      r-band magnitude of host from DES
     105  A1    ---   u_rmag      [?] Uncertainty flag on rmag
 107-113  F7.1  mJy     S888      Integrated 888-MHz flux density
 116-120  F5.2  W/Hz    logP888   decimal log of 888-MHz spectral power
 123-125  I3    deg     RPA       [0,179] Radio position angle (N through E)
 128-147  A20   ---     Rmorph    Morphological type of radio emission
                                     according to table 1 of the paper
--------------------------------------------------------------------------------
Note (1): in the format JHHMM+DDMMC (truncated J2000 host coordinates); a "C"
  in byte 11 indicates that the object is a candidate, due to either uncertain
  radio size, redshift or optical host identification or a combination thereof.
Note (2): Survey in which the GRS was seen first code as follows:
  P = previously published (3 GRS)
  A = ATESP (3 GRS),
  E = EMU Pilot Survey (8 GRS)
  S = SUMSS (45 GRS)
  R = RACS (122 GRS)
Note (3): a '?' sign indicates inconsistencies between published photometric
  redshifts or uncertainties in the estimation method
Note (4): References are coded with the following numbers:
  1 = Zhou et al., 2021MNRAS.501.3309Z (DESI DR9)
  2 = Bilicki et al., 2016ApJS..225....5B (WISE-SuperCosmos)
  3 = Bilicki et al., 2014ApJS..210....9B (2MPZ)
  4 = Burgess & Hunstead, 2006AJ....131..114B, Cat. J/AJ/131/114
  5 = Colless et al., 2001MNRAS.328.1039C, Cat. VII/250 (2dF)
  6 = Jones & Mcadam, 1992ApJS...80..137J, Cat. J/ApJS/80/137
  7 = Jones et al., 2009MNRAS.399..683J, cat. VII/259 (6dF)
  8 = Krogager et al., 2018ApJS..235...10K
  9 = Flesch, 2021arXiv210512985F, Cat. VII/290 (Milliquas)
 10 = Danziger et al., 1978MNRAS.184..341D
 11 = Danziger & Goss, 1983MNRAS.202..703D
 12 = Loveday et al., 1996ApJS..107..201L, Cat. J/ApJS/107/201
 13 = Wisotzki et al., 2000A&A...358...77W, Cat. J/A+A/358/77
 14 = Shu et al., 2019MNRAS.489.4741S
Note (5): based on H_0_=70km/s/Mpc, Omega_m_=0.3, Omega_Lambda_=0.7; note
  that the flags l_LAS, u_LAS, and l_z apply to LLS as well.
Note (6): one GRS (J0131-4901) has a recognizable host on DESI DR9 images,
  but is too faint to be listed in the corresponding object catalogue
Note (7): a '?' indicates that this is the most likely host (see text)
Note (8): Type of host of the GRS  as follows:
  G  = galaxy
  GP = galaxy pair
  Q  = quasar
  Qc = quasar candidate
  G? = likely a galaxy
--------------------------------------------------------------------------------

Acknowledgements:
    Heinz Andernach, heinz(at)ugto.mx

References:
    McConnell et al., 2020PASA...37...48M, The Rapid ASKAP Continuum Survey I
    Hale et al.,      2021arXiv21090095,   The Rapid ASKAP Continuum Survey II

================================================================================
(End)  Heinz Andernach [Univ. Guanajuato], Patricia Vannier [CDS]    31-Oct-2021

---------------------------------------------------------------------------------------------------------------------------------------------------
J0004-4205  S 001.1349 -42.0852    2.95   0.53      p 1,2       1.11 DES J000432.36-420506.7    G  20.80     84.   25.93   27  FRIIrelic,ncor
J0011-4001  A 002.7774 -40.0253    2.6    0.881     s 13        1.08 HE 0008-4018               Q  17.44     30.3  26.01   59  FRIIcoredom
J0014-4542C R 003.6338 -45.7011    4.2    0.296     p 1,3       1.11 DES J001432.11-454204.1  ? G  19.53     13.4  24.55   56  FRIIremn,ncor,asym
J0016-4541  R 004.0419 -45.6857    2.2    1.07      p 1,8       1.07 DES J001610.05-454108.6    G  22.49     13.9  25.87  112  FRIIremn
J0017-4449  R 004.3794 -44.8306    2.05   1.12      p 1         1.01 DES J001731.05-444950.2    G  22.95     61.9  26.57  141  FRIIrelic
J0020-4625  R 005.0739 -46.4173    2.44   0.65      p 1,2       1.01 DES J002017.74-462502.2    G  20.66     87.4  26.16   12  FRIIremn
J0023-4732  R 005.9779 -47.5410    3.25   0.52      p 1         1.21 DES J002354.69-473227.6  ? G  21.49     32.4  25.50   22  FRIIncor,naked
J0024-4816  R 006.0832 -48.2691    5.8    0.268     p 1,2       1.43 DES J002419.94-481608.5    G  18.37     34.8  24.87   50  FRIIrelic,ncor
J0024-4848  R 006.0838 -48.8115    2.37   0.9       p 1,8       1.11 DES J002420.12-484841.5    GQ 22.65     31.0  26.04  138  FRII
J0025-4946  R 006.3780 -49.7787    3.42   0.51      p 1         1.27 DES J002530.72-494643.4    G  20.70     12.9  25.08   11  FRIIcoredom
J0027-4746  S 006.7520 -47.7750    4.47   0.84      p 1         2.05 DES J002700.50-474630.0    G  21.42    211.9  26.80  149  FRII
J0029-4601  R 007.4194 -46.0246    2.79   0.50      p 1         1.02 DES J002940.66-460128.7    G  20.26      7.2  24.80  152  FRI/II,faint
J0031-4826  R 007.9993 -48.4343    3.09   0.65      p 1         1.28 DES J003159.82-482603.5    G  21.59     42.1  25.84  167  FRIIncor
J0035-4824  R 008.9547 -48.4161    2.9    0.94      p 1         1.37 DES J003549.12-482458.0    G  23.02     59.8  26.37   80  FRIIncor ?
J0036-4138  R 009.1483 -41.6435    2.55   0.57      p 1         1.00 DES J003635.58-413836.7    G  21.35     27.6  25.52  102  FRIIremn,ncor
J0038-4741C R 009.5398 -47.6938    2.3    1.17      p 1         1.14 DES J003809.54-474137.8  ? G  23.49     37.9  26.40  160  FRIIncor
J0040-4817  R 010.1491 -48.2885    7.08   0.53      p 1,2       2.67 DES J004035.77-481718.6    G  20.22     14.8  25.18  177  FRI/II
J0041-4738  R 010.3071 -47.6373    3.84  >0.4     ? p 1,3,8,9  >1.24 DES J004113.71-473814.4    Qc 18.10      5.0  24.42  139  FRII
J0044-4915  S 011.1276 -49.2545    2.4    0.7     ? p 1,8       1.03 DES J004430.62-491516.1    Qc 17.00    267.1  26.72  120  FRII
J0052-4206  R 013.1866 -42.1058    2.14   0.92      p 1         1.01 DES J005244.79-420620.8    G  22.79     19.0  25.85    0  FRIIrelic,ncor
J0052-4238  R 013.1770 -42.6461    2.4    0.87    ? p 1,8,9     1.11 DES J005242.47-423845.8    Qc 19.97     14.7  25.68   12  FRIIremn
J0054-4825  R 013.6751 -48.4269    2.55   0.80      p 1         1.15 DES J005442.02-482536.7    G  22.26     37.7  26.00   82  FRIIremn
J0054-4952  R 013.7436 -49.8739    9.67   0.47      p 1,2       3.42 DES J005458.45-495226.0    G  19.74     24.0  25.26  156  FRII
J0103-4324  R 015.7548 -43.4082    2.8    0.874     p 1         1.30 DES J010301.15-432429.5    G  21.51     17.8  25.77  131  FRIIrelic
J0105-4505  S 016.3425 -45.0881    2.85   0.69      p 1,4       1.21 DES J010522.19-450517.2    G  20.23   4291.9  27.91   56  FRII
J0106-4602  S 016.5371 -46.0387    3.39   0.478     p 1         1.21 DES J010608.90-460219.3    G  20.20     37.0  25.47   30  FRIIncor
J0108-4843  R 017.0196 -48.7175    4.2    0.503     p 1         1.54 DES J010804.70-484302.9  ? G  20.65      7.5  24.83  118  FRIIremn
J0116-4000  A 019.0221 -40.0130    3.42   1.06      p 1         1.66 DES J011605.29-400046.6    G  22.95     59.8  26.49   27  FRII
J0116-4555  R 019.1479 -45.9257    4.5    1.015     p 1         2.17 DES J011635.50-455532.6    Qc 23.72     15.3  25.86  132  FRIInaked
J0116-4722  P 019.1043 -47.3782   11.2    0.146     s 11        1.70 2MASX J01162507-4722406    G  15.62   4210.   26.37  169  FRII,DDRG
J0121-4656  R 020.3779 -46.9399    2.68   0.813     p 1         1.21 DES J012130.69-465623.6    G  22.29     39.8  26.04   27  FRIIncor
J0125-4110  R 021.4841 -41.1696    8.0    0.11852   s 7         1.03 2MASX J01255616-4110102    G  15.93     90.1  24.51   27  FRI/II,WAT?
J0126-4407  R 021.7427 -44.1182    3.9    0.364     p 1,2       1.19 DES J012658.24-440705.6    G  19.18     18.9  24.91  176  FRI/IIremn
J0127-4610  R 021.8368 -46.1770    4.67   0.72      p 1,9       2.03 DES J012720.83-461037.0    Qc 19.78    112.2  26.37  174  FRIIasym
J0129-4330  R 022.3443 -43.5151    2.2    0.919     p 1         1.03 DES J012922.62-433054.3    G  24.32     11.3  25.62  164  FRIIncor
J0131-4901  R 022.9477 -49.0263    2.43   1.0     ? e -         1.17 (DESI J022.9477-49.0263)   G  24.5 ?    45.4  26.32   17  FRIIremn
J0133-4431  R 023.4138 -44.5170    2.1    1.048     p 1         1.02 DES J013339.30-443101.1    G  22.34    274.1  27.14    6  FRII
J0133-4655  R 023.3367 -46.9171    2.5    0.65      p 1,9       1.04 DES J013320.80-465501.4    G  20.25     38.4  25.80   10  FRIIremn
J0135-4249  R 023.8273 -42.8276    2.64   2.0     ? p 8         1.33 DES J013518.56-424939.4    Qc 22.67     34.7  26.91  168  FRII
J0138-4116  R 024.6351 -41.2714    2.75?  0.954     p 1         1.31 DES J013832.41-411616.9    G  22.03     12.0  25.69  172  FRI/II,hymor?
J0138-4231  S 024.6632 -42.5272   46.     0.02123   s 5         1.19 NGC 641; ESO 244-G042      G  12.04    334.6  23.53   37  FRI/II
J0141-4759  R 025.3820 -47.9861    3.0    0.984     p 1         1.44 DES J014131.67-475909.9    G  22.10    263.6  27.06  139  FRII
J0148-4814C R 027.2305 -48.2365    4.2    0.264     p 1,2       1.03 DES J014855.31-481411.2    G  18.44     24.0  24.69  114  FRIIremn
J0149-4036  S 027.3344 -40.6159    2.4    0.7     ? p 1,8,9     1.03 DES J014920.26-403657.3    Qc 19.33     46.2  25.95   35  FRI/IIremn
J0150-4507  S 027.5045 -45.1258    6.64   0.25      p 1,2       1.56 2MASX J01500108-4507331    G  17.59    105.7  25.28   10  FRII
J0150-4634  S 027.6889 -46.5833    2.48   0.88      p 1         1.15 DES J015045.33-463459.8    G  22.14     33.3  26.05   21  FRIIremn,precess?
J0205-4206  S 031.4603 -42.1121    4.6    0.31941   s 7         1.28 HE 0203-4221               Q  15.81    261.8  25.92   68  FRIIrelic
J0206-4514  R 031.5664 -45.2382    3.25   0.631     p 1         1.33 DES J020615.92-451417.3    G  20.47     61.1  25.97   55  FRIIncor
J0212-4447  R 033.1357 -44.7957    3.38   1.191     p 1         1.68 DES J021232.56-444744.4    Qc 23.69     20.6  26.15  144  FRIInaked
J0213-4744  P 033.2902 -47.7370    6.65   0.220     s 10        1.42 2MASX J02130961-4744128    G  17.35   2050.   26.45  171  FRIIplumes
J0215-4024  S 033.8490 -40.4069    3.16   0.42      p 1,2       1.05 DES J021523.75-402424.9    G  20.34    585.5  26.54  126  FRIIplumes
J0223-4226  R 035.9365 -42.4352    4.0   >0.650     p 1        >1.66 DES J022344.76-422606.7  ? G  22.60     40.2  25.82  176  FRII
J0223-4826  S 035.8849 -48.4483    2.34   0.70      p 1         1.00 DES J022332.36-482654.0    G  21.03    347.3  26.83  158  FRII
J0236-4456  R 039.1024 -44.9405    3.42   0.859     p 1         1.58 DES J023624.58-445625.6    G  21.75     58.3  26.27  156  FRII
J0247-4334  S 041.8256 -43.5719    3.65   1.25      p 1,8       1.83 DES J024718.13-433418.9    GQ 22.42     52.3  26.61   26  FRII
J0252-4941  R 043.1323 -49.6991    2.85   0.664     p 1         1.20 DES J025231.75-494156.7    G  20.67     16.7  25.46    6  FRIIrelic,coredom
J0253-4806  R 043.4708 -48.1082    3.0    0.623     p 1         1.22 DES J025352.99-480629.6    G  20.37     15.9  25.37   31  FRIIrelic
J0259-4840  S 044.9775 -48.6795    3.22   0.93      p 1         1.52 DES J025954.60-484046.2    G  21.63    325.0  27.09  111  FRII
J0310-4740  S 047.5660 -47.6774    3.38   0.55      p 1         1.30 DES J031015.84-474038.5  ? G  20.21    204.4  26.35  106  FRII
J0315-4443  R 048.8579 -44.7257    3.5    0.362     p 1,2       1.06 DES J031525.88-444332.4    G  19.17     21.8  24.96  106  FRII
J0320-4515  P 050.2397 -45.2530   27.2    0.0633    s 6         1.99 ESO 248-G010; MSH 03-43    G  14.33    5500.  25.72   47  FRII
J0320-4845  R 050.0403 -48.7665    2.67   0.645     p 1         1.11 DES J032009.68-484559.2  ? Qc 23.89     25.3  25.61   88  FRIIncor
J0328-4208  R 052.1877 -42.1493    4.50   0.55      p 1,8,9     1.73 DES J032845.03-420857.6    Qc 18.56     39.2  25.64   35  FRIIasym
J0342-4019  S 055.6854 -40.3272    4.5    0.69      p 1         1.92 DES J034244.49-401937.7    G  20.45    382.8  26.86  107  FRII
J0344-4817  R 056.0404 -48.2896    3.36   0.380     p 1         1.05 DES J034409.70-481722.4    G  20.51     32.1  25.18  159  FRIIncor
J0346-4253  R 056.5079 -42.8945    2.75   0.604     p 1         1.11 DES J034601.89-425340.0  ? G  20.66     50.8  25.84  146  FRIIrelic
J0349-4302C R 057.3790 -43.0424    2.7    0.879     p 1         1.24 DES J034930.95-430232.4  ? G  23.56      6.7  25.35   31  FRIIncor
J0352-4536  R 058.2474 -45.6046    2.4    0.65      p 1         1.00 DES J035259.37-453616.6    G  21.59     87.3  26.16   14  FRIIrelic,asym
J0352-4626  R 058.0616 -46.4406    2.8    0.591     p 1         1.12 DES J035214.77-462626.1    G  20.89    125.7  26.22   82  FRIIrelic
J0352-4756  R 058.1879 -47.9477    2.7    0.927     p 1         1.27 DES J035245.09-475651.8    G  21.50      9.7  25.57  135  FRIIrelic
J0353-4446  R 058.3342 -44.7831    3.55   0.353     s 13        1.06 HE 0351-4455               Q  16.69    367.3  26.16   87  FRIIbent
J0354-4728  R 058.5263 -47.4737    2.95   1.021     p 1         1.42 DES J035406.30-472825.1    G  22.90     90.0  26.63   60  FRIIncor
J0355-4258C R 058.7883 -42.9702    2.28   0.81      p 1         1.03 DES J035509.18-425812.7  ? G  22.19     48.1  26.12  119  FRIIrelic
J0356-4503  S 059.1046 -45.0665    2.1    1.13      p 1         1.03 DES J035625.11-450359.2    G  24.12     69.9  26.63   80  FRII
J0359-4800  R 059.8806 -48.0059    2.9    0.679     p 1         1.23 DES J035931.34-480021.3    G  20.73     28.2  25.71   10  FRII
J0406-4429  S 061.7500 -44.4945   11.8    0.1408    s 7         1.76 2MASX J04065999-4429400    G  15.60     18.1  23.97  105  FRI/IIremn
J0406-4544  S 061.5326 -45.7476    6.4    0.315     p 1,2       1.77 DES J040607.82-454451.2    G  18.26     77.0  25.37  131  FRII
J0407-4538  R 061.8515 -45.6480    2.23   0.903     p 1         1.04 DES J040724.34-453852.8  ? G  22.40     32.6  26.07   28  FRIIrelic
J0410-4012  R 062.5550 -40.2104    2.33   0.91      p 1         1.09 DES J041013.20-401237.4  ? G  22.41     34.8  26.10   31  FRIIbent
J0412-4819C S 063.1106 -48.3220    4.3   >0.26      p 1        >1.04 DES J041226.53-481919.2    GP 19.63     45.0  24.95   89  FRIIncor ?
J0420-4509  S 065.2422 -45.1645    7.2    0.32      p 1,2,9     2.00 DES J042058.13-450952.0    G  19.04    440.6  26.14  133  FRIIplume
J0422-4518C R 065.5653 -45.3096  > 7.5 ?  0.388     p 1,2       2.37 DES J042215.67-451834.6    G  19.69     69.0  25.53   61  FRI
J0425-4340C R 066.2899 -43.6825    2.38   0.895     p 1         1.11 DES J042509.56-434056.8    G  21.62     86.2  26.48  144  FRII
J0425-4823  S 066.3343 -48.3871    2.46   0.86      p 1,8       1.13 DES J042520.22-482313.5    GQ 21.09    137.0  26.64  129  FRII
J0429-4517  S 067.3708 -45.2908    5.0    0.545     p 1,2       1.91 DES J042928.98-451726.7    G  19.74    195.5  26.33   15  FRIIrelic
J0431-4823  R 067.9135 -48.3954    2.76   0.704     p 1         1.19 DES J043139.24-482343.3    G  21.71     51.9  26.01  122  FRII
J0433-4022  R 068.3570 -40.3824    2.85   0.555     p 1         1.10 DES J043325.68-402256.7    G  21.14     20.4  25.36    7  FRIIrelic
J0433-4948  R 068.3529 -49.8026    2.51   0.592     p 1         1.00 DES J043324.68-494809.2  ? G  21.46     27.2  25.55   35  FRI/IIcoredom,hymor?
J0440-4742  R 070.1712 -47.7097    6.63   0.302     p 1,2       1.78 DES J044041.09-474234.9    G  18.56     36.3  25.00   52  FRIIremn
J0442-4716  R 070.5712 -47.2812    3.4    0.356     p 1,2       1.02 DES J044217.08-471652.4    G  18.35      8.2  24.52   72  FRIIrelic
J0448-4151  S 072.2195 -41.8611    4.08   0.694     p 1         1.74 DES J044852.67-415140.0    G  21.45     93.8  26.25  174  FRII
J0449-4022  S 072.2808 -40.3793    2.2    0.9     ? p 1,8,9     1.03 DES J044907.38-402245.4    Qc 19.65     35.5  26.10  159  FRII
J0450-4722  S 072.5735 -47.3736    2.35   1.5       p 8,9       1.19 DES J045017.64-472225.1    Qc 17.23    597.9  27.85   45  FRII
J0452-4040  S 073.2427 -40.6699    4.05   0.33      p 1,2       1.15 DES J045258.25-404011.5    G  18.84    102.6  25.54    8  FRIIncor
J0457-4137  R 074.2901 -41.6327    2.76   0.596     p 1         1.10 DES J045709.61-413757.6    G  21.07     21.3  25.45   35  FRIIncor
J0457-4445  R 074.4563 -44.7635    3.55   0.581     p 1,2       1.40 DES J045749.50-444548.4    G  20.69     24.1  25.48  125  FRIIasym
J0458-4659  S 074.5083 -46.9964    3.25   0.45      p 1,2       1.12 DES J045801.98-465947.1    G  19.95    626.3  26.64  118  FRIIrelic
J0459-4507  S 074.9130 -45.1326    2.45   0.62      p 1         1.00 DES J045939.12-450757.3    G  20.75     74.7  26.04   23  FRII
J0459-4637  R 074.8534 -46.6192    6.43   0.310     p 1,2       1.76 DES J045924.80-463709.1    G  18.20     30.0  24.95  171  FRIIrelic
J0500-4242  R 075.0310 -42.7108    5.88   1.1       p 1,8,9     2.88 DES J050007.44-424238.7    Qc 18.87     25.0  26.15   73  FRIInaked
J0502-4723C R 075.6359 -47.3996    2.75   0.94      p 1         1.30 DES J050232.61-472358.4  ? G  23.44     12.5  25.69   72  FRII
J0507-4248  S 076.9394 -42.8065    3.7    0.46      p 1,8       1.29 DES J050745.45-424823.3    Qc 18.76     73.1  25.73   81  FRII
J0508-4737C R 077.0647 -47.6263    6.54   0.421     p 1,2       2.17 DES J050815.53-473734.5    G  18.94     60.5  25.55   35  FRII
J0509-4619  R 077.3847 -46.3188    2.74   0.66      p 1         1.15 DES J050932.33-461907.6    G  21.22     39.1  25.82  107  FRII
J0519-4654  S 079.7541 -46.9148    3.8    0.5     ? p 1         1.39 DES J051900.97-465453.3  ? G  21.48    114.2  26.00  123  FRII
J0524-4235C R 081.0285 -42.5939    6.16  >0.65    ? p 1,8      >2.56 DES J052406.82-423537.9    Qc 19.89     42.1  25.84  166  FRII?
J0524-4903  R 081.1285 -49.0535    2.28   1.14      p 1         1.12 DES J052430.84-490312.5    Qc 23.88     25.8  26.20   42  FRII?
J0528-4057  R 082.1046 -40.9601    2.4    0.9     ? p 1,8       1.12 DES J052825.10-405736.3    Qc 23.24     32.9  26.07  167  FRII
J0532-4118  R 083.2079 -41.3158    2.74   0.72      p 1         1.19 DES J053249.90-411856.8    G  20.94     22.1  25.66   44  FRII,WAT?
J0533-4312  R 083.4847 -43.2054    4.15   0.70      p 1         1.78 DES J053356.31-431219.5    G  21.33     36.4  25.85  102  FRIIncor
J0533-4907  S 083.4639 -49.1298    3.25   0.50      p 1,2       1.19 DES J053351.34-490747.3    G  19.93     85.7  25.88   38  FRIIasym
J0545-4350  R 086.4777 -43.8415    4.88   0.64      p 1         2.01 DES J054554.64-435029.2    G  20.47     41.8  25.82   59  FRIIncor
J0550-4014  R 087.6864 -40.2486    3.1    0.9     ? p 1,8       1.45 DES J055044.73-401455.1    Qc 21.65     48.0  26.23   40  FRIIrelic
J0551-4519  R 087.7760 -45.3332    2.3    1.07      p 1         1.12 DES J055106.24-451959.6    G  22.59     59.3  26.50   81  FRII
J0551-4902  R 087.9728 -49.0364    3.0    1.31      p 1         1.51 DES J055153.46-490211.0    G  24.25     10.3  25.95   50  FRII
J0554-4103  S 088.6400 -41.0624    3.00   0.87      p 1         1.39 DES J055433.59-410344.5    G  22.34    162.5  26.73  109  FRII
J0600-4908  R 090.1793 -49.1469    3.55   1.2       p 1         1.77 DESI J090.1793-49.1469   ? G? 23.49     61.2  26.63   79  FRIIasym ?
J0604-4459  R 091.1750 -44.9970    3.07   0.78      p 1         1.37 DES J060441.98-445949.1    G  22.29     72.6  26.26  158  FRII
J0609-4518  R 092.3167 -45.3051    5.99   0.513     p 1         2.22 DES J060915.99-451818.2    G  19.37     52.0  25.69    2  FRII
J0618-4628  S 094.7272 -46.4721    7.32   0.39      p 1,2       2.32 DES J061854.52-462819.3    G  19.57    252.3  26.10    9  FRII
J2022-4156  R 305.5250 -41.9452    2.52   0.800     p 1         1.14 DES J202206.00-415642.8    Qc 21.31     40.5  26.03   74  FRII
J2022-4618  R 305.5850 -46.3011    3.6    0.35    ? p 1,2       1.06 DES J202220.40-461803.8  ? Qc 20.00     33.7  25.12   14  FRIIncor,asym
J2024-4947  R 306.2337 -49.8000    2.65   0.86      p 1         1.22 DES J202456.08-494759.8  ? G  21.77     17.9  25.75  174  FRIIrelic,ncor
J2025-4003  R 306.2775 -40.0619    6.0    0.57      p 1         2.35 DES J202506.58-400342.8    G  21.08    185.2  26.35   10  FRII
J2029-4119  S 307.4041 -41.3174    4.0    0.355     p 1,2       1.20 DES J202936.98-411902.7    G  18.45   1350.   26.73  148  FRII
J2041-4546  R 310.3727 -45.7767    2.8    0.82      p 1         1.27 DES J204129.45-454636.2    G  20.91    100.2  26.45   22  FRII
J2042-4801  R 310.5939 -48.0302    2.2    0.83      p 1         1.00 DES J204222.52-480148.8    G  21.75     43.2  26.10   60  FRIIrelic
J2045-4340  R 311.2527 -43.6793    3.5    0.978     p 1         1.67 DES J204500.64-434045.5    G  23.33    135.3  26.77   66  FRIIrelic
J2049-4014  R 312.2829 -40.2416    3.8    0.475     p 1,2       1.35 DES J204907.89-401429.7    G  20.01     10.9  24.93  125  FRIIrelic
J2050-4647  S 312.5283 -46.7885    4.91   0.55      p 1,2       1.89 DES J205006.79-464718.5    G  20.76     74.9  25.92    0  FRII
J2052-4813  E 313.0764 -48.2225    4.91   0.395     p 1,2       1.57 DES J205218.33-481321.2    G? 19.71     55.4  25.45   77  FRII
J2054-4431  R 313.7169 -44.5245    3.0    0.55      p 1         1.16 DES J205452.05-443128.3    G  20.50     12.1  25.13   34  FRIIrelic
J2055-4413C R 313.8971 -44.2268    3.1    0.399     p 1,2       1.00 DES J205535.29-441336.5    G  19.25      6.3  24.52  179  FRIIrelic
J2056-4821  E 314.0627 -48.3567    7.0    0.35      p 1,2,8     2.07 DES J205615.04-482123.9    G  19.14     10.2  24.60   98  FRII
J2056-4845  E 314.2441 -48.7567    2.35   0.94      p 1         1.11 DES J205658.59-484524.4    G  22.43     21.3  25.92   21  FRII
J2108-4336  R 317.1310 -43.6134    2.95   1.06      p 1         1.44 DES J210831.43-433648.3    G  22.06    124.6  26.81   84  FRII
J2110-4112  R 317.5495 -41.2031    3.9    0.392     p 1,2       1.24 DES J211011.87-411211.1    G  18.50     56.1  25.45    0  FRIIbent,WAT?
J2111-4948  E 317.9387 -49.8122    4.49   0.283     p 1,2       1.15 DES J211145.28-494843.9    G  18.70     24.3  24.77   32  FRII
J2117-4415  R 319.3348 -44.2578    3.2    0.7     ? p 1,2,8,9   1.37 DES J211720.35-441528.1    Qc 19.34     66.3  26.11   23  FRII
J2138-4435C R 324.6969 -44.5844    4.39   1.06      p 1         2.14 DES J213847.26-443503.7    G  22.52     13.0  25.83  114  FRII
J2144-4818  E 326.0088 -48.3159    7.95   0.136     p 1,2       1.15 2MASX J21440210-4818581    G  17.03    191.2  24.96  167  FRIIremn,ncor
J2149-4226  R 327.3891 -42.4441    2.63   0.66      p 1,2,8,9   1.12 DES J214933.38-422638.7    GQ 19.56    402.0  26.83  163  FRII
J2152-4911  E 328.1957 -49.1952    2.95   0.58      p 1,2       1.16 DES J215246.97-491142.9  ? G  20.05     30.7  25.58  102  FRII
J2154-4552  S 328.5959 -45.8753    7.2    0.1453    s 7         1.10 2MASX J21542297-4552315    G  16.12   1105.5  25.79   40  FRIIasym
J2155-4235  S 328.8819 -42.5867    3.47  >0.70      p 8,9,14   >1.49 DES J215531.65-423512.0    Qc 18.46    132.5  26.41   38  FRII
J2202-4004  R 330.6272 -40.0686    5.1    0.86      p 1         2.35 DES J220230.53-400406.8  ? G  21.62     39.1  26.09  166  FRII
J2205-4810  R 331.4580 -48.1686    2.65   0.60      p 1         1.06 DES J220549.91-481007.0    GP 21.47     16.3  25.34  161  FRIIrelic
J2215-4225  R 333.8671 -42.4300    3.5    0.42      p 1         1.16 DES J221528.11-422548.0    G  18.75      8.1  24.68   22  FRIIremn
J2216-4328  R 334.2185 -43.4674    2.05   1.6     ? p 1,8       1.04 DES J221652.36-432802.2  ? Qc 24.60      5.0  25.84  164  FRII
J2218-4959  E 334.5944 -49.9908    2.4    0.8     ? p 1         1.03 DES J221822.66-495927.0    G  24.35     10.0  25.43   78  FRII
J2219-4748  R 334.7847 -47.8047    3.1    0.46      p 1,2       1.08 DES J221908.32-474816.8    Qc 18.78     10.3  24.88  172  FRIIrelic
J2220-4854  E 335.1798 -48.9048    2.53   0.80      p 1         1.14 DES J222043.14-485417.1    G  20.42     16.1  25.64  125  FRII
J2224-4724  S 336.0727 -47.4009    3.7    0.85      p 1         1.70 DES J222417.45-472403.2    G  22.66     96.7  26.48   85  FRII
J2226-4316  R 336.6399 -43.2765   13.8    0.09309   s 12        1.43 2MASX J22263358-4316356    G  17.75    170.   24.56  153  FRIIremn
J2226-4624C R 336.7430 -46.4036    2.62   1.40      p 1         1.33 DES J222658.31-462413.1    Qc 23.88     44.9  26.66   11  FRIIncor
J2228-4210  S 337.0102 -42.1740    4.94   0.55    ? p 1,2       1.90 DES J222802.44-421026.4    G  20.51     93.8  26.02  171  FRII
J2232-4025  R 338.1574 -40.4270    3.78   0.68      p 1         1.60 DES J223237.77-402537.2    G  21.21     12.8  25.37   25  FRIIrelic
J2236-4113  R 339.2012 -41.2225    4.56   0.3       p 1,2,9     1.22 DES J223648.28-411321.0    G  19.12     61.0  25.22   13  FRII
J2239-4450  S 339.8511 -44.8384    3.4    0.42      p 1         1.13 DES J223924.27-445018.1    G  19.84     34.8  25.31  156  FRII
J2240-4724  S 340.1112 -47.4028   12.     0.09161   s 7         1.23 2MASX J22402674-4724100    G  15.41     53.   24.04   25  FRIIremn,DDRG?
J2245-4239  R 341.4210 -42.6533    2.54   1.00      p 1         1.22 DES J224541.03-423911.8    G  21.48     15.5  25.85    7  FRII
J2246-4934  R 341.7351 -49.5830    3.4    0.80      p 1         1.53 DES J224656.42-493458.9    G  21.87     27.7  25.87  170  FRII
J2247-4034  A 341.7816 -40.5705    2.75   0.53      p 1,8,9,14  1.04 DES J224707.59-403413.7    Qc 19.72     64.5  25.82   16  FRII
J2247-4753  R 341.9390 -47.8977    3.6    0.34      p 1         1.05 DES J224745.37-475351.8    G  21.69      7.0  24.41   30  FRII
J2250-4751  S 342.6531 -47.8643    4.04   0.32      p 1,2       1.13 DES J225036.75-475151.5    G  18.84     22.6  24.85  121  FRII
J2253-4424  R 343.2764 -44.4038    2.53   1.07      p 1         1.23 DES J225306.34-442413.6  ? G  22.25     63.1  26.53  175  FRIIncor
J2258-4819  R 344.5067 -48.3254    3.0    0.98      p 1         1.43 DES J225801.59-481931.2    G  22.99     17.3  25.87   63  FRII
J2301-4359  R 345.4059 -43.9971    8.0    0.11685   s 7         1.01 2MASX J23013741-4359497    G  15.33    160.6  24.75    7  FRI/IIrelic,precess
J2306-4045  S 346.6868 -40.7622    5.24   0.28      p 1,2       1.33 DES J230644.84-404543.9    G  19.31     46.9  25.04   94  FRIIremn,ncor
J2307-4049  R 346.8101 -40.8251    3.3    0.71      p 1         1.42 DES J230714.42-404930.5    G  21.66     16.0  25.51  179  FRII
J2317-4645  R 349.3573 -46.7614    2.7    0.80      p 1         1.22 DES J231725.76-464540.8    Qc 20.40     23.2  25.79   55  FRII
J2319-4449  R 349.8362 -44.8181    2.8    0.76      p 1         1.24 DES J231920.68-444905.1    G  20.94     33.5  25.90   22  FRII
J2325-4153  R 351.3907 -41.8939    3.0    0.51      p 1         1.11 DES J232533.76-415338.0    G  20.22     21.6  25.30  122  FRIIremn,ncor
J2325-4311  R 351.2995 -43.1922    4.48   1.03      p 1         2.17 DES J232511.86-431131.9    G  22.82     42.2  26.31   85  FRII
J2331-4928  R 352.9503 -49.4797    2.44   1.24      p 1         1.22 DESI J352.9504-49.4797     G  24.05     66.2  26.70   49  FRIIrelic
J2345-4642  R 356.4543 -46.7158    4.2    0.56      p 1         1.63 DES J234549.04-464256.8    G  19.98     76.6  25.95   67  FRIIncor
J2345-4754  R 356.3691 -47.9028    2.5    0.74      p 1         1.09 DES J234528.57-475410.1    G  21.27     15.1  25.53  165  FRI/II
J2347-4047  R 356.9115 -40.7904    4.0    0.50      p 1         1.46 DES J234738.75-404725.5    Qc 22.61     12.7  25.05  156  FRII
J2347-4837  R 356.9846 -48.6326    2.48   1.35      p 1,8,9     1.25 DES J234756.29-483757.3    Qc 18.13     21.3  26.30  139  FRIIrelic
J2350-4232  S 357.5374 -42.5375    2.6    0.99      p 1         1.25 DES J235008.98-423215.1    G  22.59     25.1  26.05  167  FRIIrelic
J2357-4010  R 359.3201 -40.1831    3.55   0.50      p 1         1.29 DES J235716.83-401059.0    G  20.34     48.7  25.64   81  FRIIrelic

